Persuasive or Neutral? A Field Experiment on Generative AI in Online Travel Planning

Generative AI (GenAI) offers new opportunities for customer support in online travel agencies, yet little is known about how its design influences user engagement, purchase behavior, and user experience. We report results from a randomized field experiment in online travel itinerary planning, comparing GenAI that expressed (A) positive enthusiasm, (B) neutral expression, and (C) no tone instructions (control). Users in group A wrote significantly longer prompts than those in groups B and C. At the same time, users in groups A and B were more likely to purchase subscriptions of the webservice. We further analyze linguistic cues across experimental groups to explore differences in user experience and explain subscription purchases and affiliate link clicks based on these cues. Our findings provide implications for the design of persuasive and engaging GenAI interfaces in consumer-facing contexts and contribute to understanding how linguistic framing shapes user behavior in AI-mediated decision support.

==> click_rates.csv <==
groupType,clicks,n,rate,ci_low,ci_up
A,17,86,0.19767441860465115,0.12724351812233703,0.2939591127946234
B,21,105,0.2,0.1346990751284325,0.2864773710290335
C,18,91,0.1978021978021978,0.12894460057000096,0.2911402369694321


==> liwc_usage_groups.csv <==
groupType,LIWCVariable,Mean,Count,sd,se,tcrit,ci_low,ci_up
A,AllPunc,11.760912750441143,86,25.095789032399967,2.7061485270921226,1.9882679074772216,6.380364481157123,17.141461019725163
A,Apostro,0.8176644625727535,86,2.6273781551894992,0.28331747272821767,1.9882679074772216,0.2543534239196854,1.3809755012258216
A,Colon,0.5391457615159501,86,1.5423072239062838,0.166311265085511,1.9882679074772216,0.2084744104944916,0.8698171125374086
A,Comma,0.7038992553287629,86,1.939144010539712,0.20910327629733474,1.9882679074772216,0.2881459217184298,1.119652588939096
A,Dash,1.7157278078004143,86,12.738047093715581,1.37357894331135,1.9882679074772216,-1.0153151235720168,4.4467707391728455
A,OtherP,2.017216574028593,86,10.141969553590743,1.093636702708528,1.9882679074772216,-0.15722618440598035,4.191659332463166
A,Period,1.3624144034595638,86,2.723752497972623,0.2937097853761807,1.9882679074772216,0.7784406630840811,1.9463881438350463
A,QMark,4.1510480983285145,86,5.900496241897972,0.6362668730403247,1.9882679074772216,2.885979094071553,5.416117102585476
A,achiev,1.5063775759494216,86,3.628505095750106,0.3912717670575418,1.9882679074772216,0.7284244784070081,2.284330673491835
A,adj,1.3741519399023607,86,3.633830524384842,0.39184602279572234,1.9882679074772216,0.5950570681050382,2.1532468116996832
A,affect,2.456467095666378,86,4.30065994791,0.46375208878809027,1.9882679074772216,1.534403700503491,3.378530490829265
A,affiliation,0.07965156618327997,86,0.43119475710198485,0.04649692644909005,1.9882679074772216,-0.012796780471774585,0.17209991283833453
A,assent,1.4002010993535448,86,7.677725371290542,0.827910418680658,1.9882679074772216,-0.24590661637523747,3.0463088150823268
A,auxverb,0.5369798639449102,86,2.6372360804715016,0.2843804801494083,1.9882679074772216,-0.028444718249121426,1.1024044461389417
A,bio,0.635388468754868,86,1.685434328886966,0.18174505773615762,1.9882679074772216,0.27403060311547106,0.9967463343942649
A,cogproc,1.9557388102485123,86,4.103381126655685,0.44247896639793205,1.9882679074772216,1.075972081625812,2.8355055388712125
A,drives,2.2075910425201153,86,4.22666569679566,0.4557730834893194,1.9882679074772216,1.3013920475263652,3.1137900375138656
A,focuspresent,0.5252429453402591,86,1.9467606891002178,0.20992460386911327,1.9882679074772216,0.10785659247743257,0.9426292982030855
A,function,6.029659033274077,86,6.424517715672753,0.6927735617756122,1.9882679074772216,4.652239593246939,7.407078473301215
A,informal,10.59532393253207,86,10.084148063736777,1.0874016511068205,1.9882679074772216,8.433278127098635,12.757369737965504
A,ingest,0.4385147736964096,86,1.2798462578845937,0.13800937126173873,1.9882679074772216,0.16411516988558533,0.712914377507234
A,interrog,2.1632213031491436,86,4.768346785397991,0.5141840574651663,1.9882679074772216,1.14088564315473,3.185556963143557
A,leisure,1.0645633545920872,86,2.4118454904796103,0.2600759877766235,1.9882679074772216,0.5474626145903885,1.5816640945937859
A,money,0.2435214167038113,86,1.3839230360980763,0.14923225888257777,1.9882679074772216,-0.05319229439275061,0.5402351278003732
A,motion,0.8636341176056321,86,2.721964562223259,0.2935169873060172,1.9882679074772216,0.2800437114456791,1.4472245237655852
A,negemo,0.21303365374532754,86,0.7417634707147699,0.07998641210818111,1.9882679074772216,0.05399923751638358,0.3720680699742715
A,netspeak,9.02288926101883,86,10.161705479540686,1.0957648823354482,1.9882679074772216,6.844215111330705,11.201563410706957
A,number,3.227290408527442,86,4.853387349772539,0.5233542173564592,1.9882679074772216,2.186722013914736,4.2678588031401485
A,percept,0.9733355407888102,86,3.624088767158704,0.39079554209815326,1.9882679074772216,0.19632930604988863,1.750341775527732
A,posemo,2.243436627648989,86,4.337225777259645,0.4676950835713462,1.9882679074772216,1.3135335024992045,3.173339752798774
A,prep,2.55731393144452,86,3.924714789578904,0.42321287979284244,1.9882679074772216,1.7158533445213962,3.3987745183676434
A,relativ,5.843938163783477,86,6.603508744129214,0.712074660752608,1.9882679074772216,4.428142968081337,7.259733359485617
A,risk,0.6240169740711039,86,2.4716517590139224,0.2665250635676279,1.9882679074772216,0.09409374364126288,1.153940204500945
A,see,0.9727043115529299,86,3.6242554506214484,0.39081351603818815,1.9882679074772216,0.195662339805866,1.7497462832999937
A,social,1.3625857044839775,86,3.1277396962437236,0.3372728453044408,1.9882679074772216,0.6919969301016283,2.033174478866327
A,space,3.479048409252835,86,5.0019020475288745,0.5393689690769954,1.9882679074772216,2.406638397747971,4.551458420757699
A,time,1.4969976049419313,86,3.6135298721314943,0.3896569471654052,1.9882679074772216,0.7222552019674088,2.271740007916454
A,verb,0.5950755739519574,86,2.657464361591055,0.2865617517996685,1.9882679074772216,0.025314039338223626,1.1648371085656912
A,work,0.45769298381782736,86,1.9680656803142378,0.21222198015479593,1.9882679074772216,0.03573883141477879,0.879647136220876
B,AllPunc,8.084785793913525,105,7.291650795745042,0.7115922543482817,1.9830375264229898,6.6736716500289495,9.4958999377981
B,Apostro,0.40127190270047414,105,1.3040812918486653,0.127265302784593,1.9830375264229898,0.148900031467042,0.6536437739339063
B,Colon,0.5224901415111499,105,1.4953406443207886,0.14593030438755641,1.9830375264229898,0.23310487166829608,0.8118754113540038
B,Comma,0.8339783034425892,105,2.0652389501255737,0.20154668420836996,1.9830375264229898,0.43430366533126774,1.2336529415539106
B,Dash,0.3124879921665636,105,1.4241985442801446,0.1389875463256188,1.9830375264229898,0.03687047209740779,0.5881055122357194
B,OtherP,0.4404760324331753,105,2.294723509603072,0.22394208404183522,1.9830375264229898,-0.003609523967154915,0.8845615888335054
B,Period,0.5269435580292723,105,1.5069792778074211,0.14706611871441902,1.9830375264229898,0.23530592575320103,0.8185811903053435
B,QMark,4.902926154704306,105,6.086444988974303,0.5939762108737257,1.9830375264229898,3.725049038739173,6.080803270669439
B,achiev,2.1503106030290904,105,4.672420231619266,0.4559815244883444,1.9830375264229898,1.24608212861314,3.0545390774450407
B,adj,2.4516044114615543,105,4.9243277524067235,0.48056518127962083,1.9830375264229898,1.4986256230917991,3.4045831998313094
B,affect,4.8070473068015085,105,6.190090086345918,0.6040909366822973,1.9830375264229898,3.6091123099884985,6.0049823036145185
B,affiliation,0.5556687644754872,105,4.891887141294981,0.47739930180457635,1.9830375264229898,-0.39103196609112223,1.5023694950420965
B,assent,0.46921768707482997,105,3.3682790707082146,0.32871037908151646,1.9830375264229898,-0.18262732996854375,1.1210627041182037
B,auxverb,0.27462567855425,105,1.1699081838493361,0.11417134819616531,1.9830375264229898,0.048219610638948474,0.5010317464695515
B,bio,1.321991518829754,105,4.408021904031188,0.4301788897702769,1.9830375264229898,0.46893063734031604,2.175052400319192
B,cogproc,2.199696283968133,105,4.751503536521899,0.4636992647906935,1.9830375264229898,1.2801632409134371,3.1192293270228286
B,drives,4.888600717054498,105,7.491626864042919,0.7311079203122676,1.9830375264229898,3.4387862752102025,6.338415158898793
B,focuspresent,0.08439816532673676,105,0.5523408919075394,0.05390295167050256,1.9830375264229898,-0.02249341062083461,0.19128974127430814
B,function,7.670680549593574,105,6.601341089220918,0.6442249250528844,1.9830375264229898,6.393158347756666,8.948202751430482
B,informal,12.677110601210181,105,10.205792165655906,0.9959833318961168,1.9830375264229898,10.702038278368377,14.652182924051985
B,ingest,1.2061946546295286,105,4.363890744842871,0.42587212962315873,1.9830375264229898,0.36167424012912897,2.0507150691299283
B,interrog,4.829286585543308,105,5.956754746534253,0.5813197391679299,1.9830375264229898,3.6765077279228784,5.982065443163737
B,leisure,1.9798938555220067,105,3.8914335609919837,0.3797650296046447,1.9830375264229898,1.2268055505928586,2.732982160451155
B,money,0.5673224077509792,105,1.9091937366585388,0.18631823068779507,1.9830375264229898,0.1978463644403461,0.9367984510616123
B,motion,0.4794244485673057,105,1.784125759645527,0.1741128458987427,1.9830375264229898,0.13415214131779574,0.8246967558168157
B,negemo,0.2932620078334364,105,2.0526619050505954,0.20031929028775514,1.9830375264229898,-0.10397866207360235,0.6905026777404752
B,netspeak,10.833927769491636,105,9.593344905776412,0.936214599336764,1.9830375264229898,8.977379086221768,12.690476452761503
B,number,3.010674862874443,105,4.611125428711174,0.4499997642254071,1.9830375264229898,2.118308443533963,3.9030412822149225
B,percept,1.0163651824366111,105,3.261121556923966,0.31825287652961326,1.9830375264229898,0.3852577853863256,1.6474725794868967
B,posemo,4.513800141268629,105,5.975517938959485,0.583150839253583,1.9830375264229898,3.3573901434637126,5.670210139073545
B,prep,2.0392202691177483,105,4.037353869360268,0.3940053935627728,1.9830375264229898,1.2578927880697108,2.820547750165786
B,relativ,5.023683045137247,105,6.869409511969797,0.6703857243844673,1.9830375264229898,3.6942829965045885,6.353083093769905
B,risk,2.21528293135436,105,4.9620607190552946,0.4842475417701113,1.9830375264229898,1.2550018839461452,3.175563978762575
B,see,0.8852155225726654,105,3.166069597076935,0.30897675507475136,1.9830375264229898,0.2725030224670285,1.4979280226783023
B,social,1.8670294612794613,105,5.54678205237937,0.5413105009546642,1.9830375264229898,0.7935904244395346,2.940468498119388
B,space,2.936032593037215,105,4.820017448709613,0.4703855379808914,1.9830375264229898,2.003240419334441,3.868824766739989
B,time,1.6081178299602668,105,3.398372275038649,0.33164717511164904,1.9830375264229898,0.9504490361816901,2.2657866237388435
B,verb,0.3295686799972514,105,1.2052762782512143,0.11762292078684966,1.9830375264229898,0.09631801410944979,0.562819345885053
B,work,0.5606999175427747,105,1.7229676837499532,0.16814442882595446,1.9830375264229898,0.2272632053219475,0.894136629763602
C,AllPunc,8.723836033603725,91,12.339625750443359,1.2935442565013096,1.9866745407037676,6.153984591938989,11.29368747526846
C,Apostro,0.44682584572290457,91,1.572805524293395,0.16487481822292327,1.9866745407037676,0.11927324195626132,0.7743784494895478
C,Colon,0.5561662461205805,91,2.3455882234860175,0.24588445678738943,1.9866745407037676,0.0676738558662982,1.044658636374863
C,Comma,0.601429831311742,91,1.678184503130214,0.175921536785311,1.9866745407037676,0.25193099301888333,0.9509286696046007
C,Dash,0.16406221354938738,91,0.9253746114924024,0.09700561735149217,1.9866745407037676,-0.028656376748073753,0.3567808038468485
C,OtherP,0.8070378023004073,91,4.203177632497871,0.440612737819625,1.9866745407037676,-0.06831630623562579,1.6823919108364405
C,Period,0.6209655974400556,91,2.141469221645355,0.22448697133575143,1.9866745407037676,0.17498304676762183,1.0669481481124894
C,QMark,4.8410148443992975,91,6.397255846953266,0.6706146300991742,1.9866745407037676,3.5087218321577938,6.173307856640801
C,achiev,1.9712019217943586,91,4.2272524705475805,0.44313646658702965,1.9866745407037676,1.090833985568481,2.851569858020236
C,adj,2.076269342284822,91,4.631478892021839,0.4855109094104125,1.9866745407037676,1.1117171793252225,3.0408215052444216
C,affect,4.2803427100934845,91,6.016077950408005,0.6306563291949788,1.9866745407037676,3.027433836948126,5.533251583238843
C,affiliation,0.5143387739711269,91,3.5631769016828776,0.37352243165919463,1.9866745407037676,-0.22772873138795802,1.256406279330212
C,assent,0.428302090066796,91,3.524327362835898,0.3694498934105019,1.9866745407037676,-0.3056746072375688,1.1622787873711609
C,auxverb,0.12538572109005544,91,0.8451188534818034,0.08859252793327871,1.9866745407037676,-0.05061879865157673,0.30139024083168764
C,bio,0.6855111345482863,91,2.3735390601018733,0.24881450060719879,1.9866745407037676,0.1911977008340423,1.1798245682625303
C,cogproc,1.9653111977584556,91,4.27040816582665,0.44766041268495366,1.9866745407037676,1.0759556529963161,2.854666742520595
C,drives,3.8596531299429353,91,6.1381244870823375,0.6434502825719917,1.9866745407037676,2.5813268353485146,5.137979424537356
C,focuspresent,0.12538572109005544,91,0.8451188534818034,0.08859252793327871,1.9866745407037676,-0.05061879865157673,0.30139024083168764
C,function,6.200098487168146,91,5.973263270600048,0.6261681312318004,1.9866745407037676,4.956106202649873,7.44409077168642
C,informal,12.150417553661141,91,9.946386544483747,1.042664619475723,1.9866745407037676,10.07898229965614,14.221852807666142
C,ingest,0.5987330515202033,91,2.2205446705767655,0.23277633074292906,1.9866745407037676,0.1362822415547864,1.0611838614856202
C,interrog,3.8066681749622924,91,5.7351528866595,0.6012073807367092,1.9866745407037676,2.612264777969475,5.0010715719551095
C,leisure,1.565805330634278,91,3.939797781623341,0.41300302742264,1.9866745407037676,0.7453027308201392,2.386307930448417
C,money,0.7365997601469738,91,2.9398172785585945,0.30817658758460703,1.9866745407037676,0.12435317955167025,1.3488463407422775
C,motion,1.041034708755297,91,2.5369127143713843,0.26594071305625655,1.9866745407037676,0.512697064789826,1.5693723527207677
C,negemo,0.5193165114898861,91,2.624785005336315,0.27515223207491185,1.9866745407037676,-0.027321422791155903,1.0659544457709282
C,netspeak,10.003131755266208,91,9.393075196629832,0.9846618298815805,1.9866745407037676,8.046929166637689,11.959334343894728
C,number,3.417413652910557,91,5.123143938912501,0.5370514107505777,1.9866745407037676,2.3504672881233426,4.484360017697771
C,percept,0.9102825591775172,91,2.961756779410873,0.31047647219147617,1.9866745407037676,0.29346685638719017,1.5270982619678444
C,posemo,3.759230788131717,91,5.745327799702186,0.6022740014424705,1.9866745407037676,2.5627083629381766,4.9557532133252575
C,prep,1.4810397090010092,91,2.940180075691148,0.3082146190578932,1.9866745407037676,0.8687175722459826,2.0933618457560357
C,relativ,4.235506770724484,91,5.439132339217201,0.5701759956125209,1.9866745407037676,3.102752636520666,5.368260904928302
C,risk,1.2824761129823048,91,3.7313200072253685,0.39114861845314725,1.9866745407037676,0.5053911110699852,2.0595611148946245
C,see,0.9102825591775172,91,2.961756779410873,0.31047647219147617,1.9866745407037676,0.29346685638719017,1.5270982619678444
C,social,1.8067037654467994,91,4.804461429003388,0.5036444064639571,1.9866745407037676,0.8061262455569957,2.807281285336603
C,space,2.0393761765164906,91,3.781375394480238,0.3963958487986996,1.9866745407037676,1.251866635667454,2.8268857173655273
C,time,1.1548750222086135,91,2.8133989050637958,0.2949243411828425,1.9866745407037676,0.5689563421468287,1.7407937022703983
C,verb,0.175101200399188,91,0.925605902284193,0.09702986321448293,1.9866745407037676,-0.017665558536994252,0.36786795933537025
C,work,0.9035838822708571,91,3.175308169950406,0.33286274064782345,1.9866745407037676,0.24229394987694508,1.564873814664769


==> sub_rates.csv <==
groupType,subs,n,rate,ci_low,ci_up
A,13,86,0.1511627906976744,0.09052122983132332,0.24163565199593867
B,15,105,0.14285714285714285,0.08852480839364589,0.22239953227000403
C,5,91,0.054945054945054944,0.023695099703426765,0.12224802467282925


==> user_counts.csv <==
groupType,extra_metadata_userId,n_inputs
A,0roBxdI8s6MgAF0Yd2sCZOlvJGT2,1
A,1AO3CyRThLX6mwGnmw3OcRo47cM2,1
A,37rZkcE3D2flFiYSgqloE4KHgDF2,1
A,3lGnuNDT3eQS4K5J9wyQ8QmisdA2,1
A,55mWYBw3XDWWHDOMNTI2311uaD73,21
A,5amZrvc71FcYzcD5S6spuBZmeJo1,2
A,6HwawNnZsRfNMsGk7tOSok2uGHB3,1
A,6S2xg3zFHhMwOGUNWcrN3icUkka2,1
A,7kJ4DG9lr4exEP613NZeR0l2mjt1,1
A,7luUe3YgHNe6v06mcFNwSAQDowW2,11
A,AcF01n0jmqeVHiSZYxOnJE90tJ43,4
A,BRjwNRJeNmhqXLlDDhqFohuqNT92,2
A,BtR0bGKDEzO5V3F1Jl8fiQYrjzB2,1
A,CUoiTQab2qW06QgbnyYhABMPPNY2,1
A,EXCeze5XbtTiraCSQRMDcrwDESm1,1
A,GIzgN7wpSkaMsIVKo1sJkixIVf42,5
A,IFC9EvFVSRVbop0K96SmHk9rILs2,1
A,IwTmObzEeGPJ9MzSLWTSLWHpwlU2,22
A,JgA9XzpKSTUwCr441InCtp49ubU2,10
A,KeG5Jic4IFRO36wrmbwa32Qja5j2,1
A,LiDs0bp4uzgDDHTImIGi6PlGndK2,2
A,M0rQ3AEVT1Xq5yvZvJtYE70A4pv1,1
A,OGsTm5bnH2PtmWPkdsjggZbMVeZ2,2
A,QdrhrqPY0Rh5GX5l9Te51c61GNh1,1
A,RM6z3hvMRHYjLGp3UCPQ49yguoU2,1
A,RTbbsWszuJYrZoZiwhv30SXQqLi1,1
A,Rur6i1WrbbfsuKogQYYTrlPbQQu1,1
A,SRttoUu1EPZpHtNLS8gGH2148aA3,1
A,U344dDnVEIdwT44AnJYSlm3OMHJ3,2
A,U8DoXDpeaOZCGIeX3JFiHSmq2ZD3,3
A,USig9NrKGhYOGU5ffHteZXez6QL2,1
A,W4AB8K7GUEYHpFgBhqAHMhkgwuJ3,1
A,WUoMa0EMw6eMTYMxUoDDP2W1JP63,1
A,X8CF7QSFLQNrqGO7hGOsedNTahh1,3
A,XGfMHLUvzzQDaodnZrDaS6eTKNm1,1
A,XRruIbXio1NYDnKMvNlCDRzromv2,6
A,XoKHgW7kgPNxp8bHW4gq2VtJ4p52,1
A,Xow5yafcU5bDhQ3EUsHV4lOGY7D2,1
A,YSFl1W4pE0S6SmGkWldF0r5uxqz2,3
A,YTM55zeXzHRSjgViS0cZJoUfnoD3,2
A,YV3FdKSu2JPRP3ONMGG9nCzvorm1,1
A,Za3Gs1bTzWcrTgw0gOCY9zsEDo52,1
A,Zs1rAF77enTCDe3G1EXgnjVr9Vb2,3
A,aDt942LJWEfbxdzBrKT9HuS1cVh2,9
A,aWOsejtBF7QS5jEfkVHy8Kb57WN2,1
A,czF0ZnaP3JTV6MB6S9bntcR3YIx1,1
A,dJVSjm3fKJbsbLsVtDA4eUhw5bZ2,1
A,dY22aUaoSROl4eonehxfPm5UI2s2,3
A,dmCMk0DrBMeiAG0Q1aFQn5XpVqp2,3
A,e7hLE0pppMcNRDQ8aUWarAa0Or23,1
A,eFl5cEwzTIdhTMuvGC7F2pBzAP73,1
A,eS2VkpqJS2gR3WyZskKwUt7lHKH2,8
A,eneelP3AobPH2zPIFExMOJAoLOh1,3
A,fpprKfnyuNPTXYsyQt2B3vkRfAm1,73
A,gw5r5drKFYWN4zJCxL2gvEClNzQ2,1
A,hjYwvppmQLgLg7lUXHI6fMRneMw1,3
A,i60V3pnm8wQiXAYOlqAGDWMLw3D3,3
A,ihpe2MnEqKbXqRrbSsJdm9EDXHG3,6
A,k1jeBScyUJNW3BiDpVuJKCdOXwC3,7
A,laDFX3fKbMcEFlZV8DHGgOSTn5q2,5
A,lbNSMdY3FqPPl2qidOHxkVxQ9nz2,11
A,lkX76WZIWmbIXq2xQCdiL220Xk63,29
A,mX0n11yCzZPPLEzOUjcyNYNAuXv2,2
A,mmQ5a7VLQeaTtgqvws8jijKOqzP2,3
A,msIXBcGl64XN3N6Pn0mG61emDQD3,1
A,n0nXD4eEwSOzHlJh2IQCJAqF6OC2,1
A,n74BxW7GhccB17AqMCYgNZ0g6gB3,1
A,n8Iqu98ymTWE0soRoi1ovrUzAb43,16
A,oeaJFBDuVfSfnprfDo8afIsBbIF2,2
A,plgevoiLZ9WJ9gAnrgdbPrdJB2D3,1
A,qFdUDp5Z7ySmskHxunubvIBL7x83,9
A,qKnTtdpED3P2GLgcObfRFQmEkuk1,9
A,s3bIABH8lBa0V9zM8sVX2h0nxl83,2
A,s56PWRnV8cM4BRkGRJq8iKSo20T2,2
A,uKLIcg4VxGaxjvtjnzUmcj4xBeJ2,1
A,v7G8gHwOZshyDpZj6wXyvZew5lG2,3
A,vW9MNR7SxTajSHpbzHAmYXkJJAs2,2
A,vWhztKImEPdYZSGys2jjRuA02OG3,1
A,w6viD2iGqYgD7aW2VDpvTlPJG3n1,2
A,xzqb36zdS4PzU4OP7azSav6xjdX2,36
A,yaXzSXw0Jsb6TsR6I6b5TS6aTyg2,2
A,yvelBAU8zrNLWaDPVZk2MvMbK3o1,2
A,z4DNh6wHqkYJVPItIMVOTpfV8fj2,2
A,z8HoPm9dnPOxcMaUeyme7Fzwt9e2,1
A,zAhtxzAxDIPXshsE7QJGVqFI1wG2,3
A,zkIgI9bmsaNijJBhKSaV6qTocfz2,2
B,0xsx69oQwHaGeltf4O003dJxS9o2,1
B,15h2TbEY8YMcD6QtKdUQqLOVWMm1,2
B,1dqq2mY5rkNDLyvE5OmCnTVolcR2,2
B,1qBVBuipjicW8zGfPAnaAk8Pu253,18
B,2ZG7qTvDgTUPFOuUwMZKvFgo6M63,8
B,2iiKTyHwcVUt5f3NOkrDhVSKF213,2
B,2u4zXa0JQvfBb9VhK2L9sPXwKot2,1
B,2vYmBBgCf4Ui8U3S4HOWMGehFlo1,2
B,4RvtrtaUqzVTeCs5aZ5sMsQmHFA3,1
B,4WtHdaA9ZnUBdyWQN2hAU1Ayr302,1
B,4jmoSmdpYiSvsOLLw4GPvrxEfDn1,1
B,4lBKCtYLMxSRxR35XFriFUQllWM2,8
B,50rSeoi0rTRLQt1LYCRnlQQAbP12,3
B,5DjXFndW83QyM11H9L8qbaqWUCR2,10
B,5YR5J8KP6aMbOlczY4WzFaRMuGK2,2
B,60DYyXMmKONIWicxtO8MkqbPKPn1,1
B,6AhogzeZtORwBVGNGFNfzUFB0Bh2,2
B,6NMVxF2zIvdkJFKgkfjK49ma8zt2,3
B,8ac3seAUvFPbAs7Msk1Qngs0XFI2,2
B,92BWGVQO9bdGuOuSKGjLQIwujzI3,8
B,A8E7hfX0OndOENtIInCtbXCmGla2,1
B,B5SYiJ3HcuNu04WDzFk6sMucJyF3,1
B,BLiNeD1GudX7FJED6lC5Y3Qse0H3,1
B,BheihkYYyyLEEaoW06Xjv5d6Web2,1
B,CWWq8gaL3Beyy19ArfTRhA52vT32,3
B,Dv3NzvLNkgaM50ubZxerMUheTZ42,1
B,EEZxIjNFYXgZSvu3a0ss0n2VigA3,1
B,EncUgmO2z4ap3gdYdYlTWK1Cyrs2,1
B,EqKlBoy0gcQOWDEo6lojeqZNXN62,1
B,F3nePzmI8MMJoA3aFu0GLP1mcay2,1
B,F6ehwRRVV6dydecVIHRGjfaTy4v2,1
B,FV8JVr2orVVYjwu9ocsyJdUSDwO2,12
B,FVEotgB8rxT7OzQYmzRAcWcv7eZ2,1
B,FmZEXaay9IS4lXw7UIUXTn7GsOk1,1
B,Gx9AvYceLCObzZek73uitSUZY3E3,2
B,H0IDkBRruZgMpuKHB7ZKIP2dm4r2,2
B,HjNCqaHOSacOD2kELn1b94aIN5I2,1
B,Js5einTrcYOzlxGMxlTrj5nIIx42,1
B,JxkXGBRAhEVhU9MLikNp408Ew3o1,2
B,L8Bm3kR7WgRc62p0ySB6yehnQOr2,4
B,LTjlUCCZWrTtEtyEcNnWkDuxDz62,1
B,LjL90D9GkQQVumnk9fE1PX9zUtb2,2
B,M2II6YNaBobHX0N7fSoPpMTEG8o2,4
B,MuWQ6N6a2RZ8nEVJaPuyCFCB82A3,1
B,NAOTEoASkzbzcCAnB3PyYEJvYik2,1
B,Obc32rNu6lh1ONpqtMRdHFhL0TN2,2
B,Pkj8dg4AuVYdparGeNQxRdZJZb22,1
B,PuO0JyFlN2UOx7Xw3sUfCg2h4Jw1,1
B,QTbvwJiuI6ccKtaQHHtVwyOcnVr2,28
B,RKP9Pw2kDcNcvodlTGohDC3MkEF2,8
B,RaJYPkCDeyawA4y0eEaEkhN8GG03,7
B,SJtA6bzTlGSNHwAaBiuIx4eK0Wc2,1
B,T6MWoW7C5haHs64NVlfIx7QjJSw1,14
B,TGLT1iPgk5QNDptutPubitYxEcg2,4
B,VXlNAmSE3URtdjSJ6mJdsaU2AkY2,2
B,W0KxOh8LWNYC7S3ICUXensiPg4w1,7
B,WJZFIPbZC7UhCzQzdqMEFmbvWXH3,2
B,YAAHohl5tUeiInOjxPCMogVgEfD3,2
B,YRDxQyI0AJNcpcGRi8mBgUuyCw22,14
B,YVWyxwcGqoX2D5w4a0cvB16zZuT2,2
B,Z4xFczLVcYRhYFPhmhxeBmaBpHF2,2
B,a5W4viH5u8e9wKcoPjnrxn6pWBB2,1
B,aVacaO7SUBP2njexwI8mlruznzr2,1
B,bOPYOnQL8BMcy6xfCZEEX7pOoMr1,2
B,btYSosDWHdQpu2ra1huOc2jlAv62,2
B,cgHLAS9p3MRtd2PlwuFNSJn5tbj2,1
B,chTs8Rr6PEVMCwBIwY01Lc3J9DO2,2
B,coLOrLZKooXlFUnHwwrWGhpEfQS2,4
B,cxkQFKgQCHODl6kMpG4oCtS3UFW2,3
B,d9rnG3OaGvh7i7FUg0wuyylC5CG3,2
B,dQJnWGbDNyMc5POZNFZFLBkiday2,3
B,dROQHVyAk5NbRsEmespbgKqlFr32,1
B,dndM7Z4bDUU2BFr9Hj7yLFs1dCJ2,2
B,e2KcQcIRCGgNoW6oygjcqb5cgat1,44
B,eCTL839ZOSZJaThKVX7tgACm2ou1,4
B,fEVZPzfZtkSsD9HsVSoBK7otygl1,4
B,gyyW472DjxNbdzNf27WRdzXHgqu2,3
B,hk7XDl8tbtRD0iYPp5Me71QcIPz2,3
B,hrK4pqgxIOMX74bcHu7uuZIJgH72,3
B,hvd4bankDCgK2RY0CkLsyTkyF9Z2,2
B,i1S8qXX11hUVvxmnAErZ0Zl27Pt1,1
B,i7v4K632edU9XaNf1M34vNpKVev1,2
B,iUxgbmOF0IWEtJAV5oEUijGKn1S2,1
B,iqEg1WfaOaRDckpS1PrLTgeRs4w1,3
B,irmW3CsRqrcUWGefukRRlxmo2Og2,1
B,jO0eaFSqjmVZD081r54hdgyBWJZ2,1
B,jQUvNY1EXbPM9HcNMSYIsgJPLHl2,3
B,k3tPR68Ij1N0beV9I6d15OrRNku1,8
B,kqR0WSSr2ZMMw9UGFtIuiMT60gs1,77
B,krVQaOz3sqWN0SHPlIlgG4U56Vm1,1
B,oaoRYtWgy1OcKhZSyYKj8aymidx2,1
B,rVlNfnP7WAVulDSiKsSi41AU7jD3,1
B,ruiSKVktBxbZsNis7dWgOMsNnep1,1
B,sZCx682ajcgtRDn8FV5uvmEbyz93,3
B,snjh1jpf61QhvsXuHCrfZrWGPDf1,1
B,tWgXUGqgbcMoh9XOK5kgaNU4Yno1,1
B,vfYw1wxpwAO4YXLI3vckoKkluYn1,1
B,w0ThurTgbAWWQuL9o2HpfQVElJC2,2
B,xhxOaQ7C2phRN61daCbsxh8FCtk2,1
B,xn0ALQDQ7lbLVD6ERsRxuBjcf7R2,17
B,xyJvAKU8GQdupoDeTj5OG1tb7MA3,1
B,y6gsoOTtysSUGZeHXGVwDUuOemp2,1
B,yJ8kJJzW0bcz0GDAvOPkaoDwF8u2,10
B,yYoXHaVWolOOulSiN075Kjp5BK72,56
B,yz7IiqKjZ0hc8T6krLLuoW9fNow2,1
C,0lTdMbIL1AOdvBJfBijeGWXnE3h1,2
C,14WyDL6iH4d3PLSWl2CYHY2WzMQ2,1
C,1okbjWKzY6fjMN24jtxPw3WXOMh2,1
C,21TJY025b6e99NFQpKYdxz15gC83,6
C,29V0J3Pll7USjqcLVIgjp5RkZSk1,1
C,2TNRBiAQcpMMNhwSR0ZqjDwQDwk2,3
C,2qkdaNOFG6cA3ngfyTrFFYxbX392,2
C,36DSyKGERucmtEMCHbBZ8Pj3MpG2,10
C,3Kpl0djAtYd7PtJbQFXt0ebhKMJ2,1
C,3y1lyPewLceHyU3CyUiIBX7Ma7g1,5
C,4HrLUkoqXMcPg8s2FtspZtjAvC72,1
C,5ofmbfDzwROR50Q5vVW8jkrEuGj2,10
C,68q0BOpp1sfKdyohMExy6LIy7iz2,4
C,6GY7Sq9XVghqIk0k9mIdT0JX64t2,2
C,6pazTXqWT4QECOYuzq1yibitkK22,1
C,7t7953CPGzfH3aC58sR1a92kLeF2,1
C,92Pa22h7RCQajBIfhwlyhq07jTw2,4
C,99XZjNQmnFQ1tS49bYyea25PmZk2,19
C,9tLuSADwmJTsMrYeXrohmw8ktdY2,1
C,ADeimq5judcqFfQ7iOe0Fjr4ntc2,4
C,AN4jDYLsHbZFYUEIkVkAojCM3Jl1,2
C,C296dmaWCOQgmjv9ffAEZb6bNrl2,1
C,CCXVT3gYdhSvUfbUb7lg6GTHaNN2,2
C,CsP6HpWZW4dvWntBdD9HJxwnEoV2,2
C,DZ55ZvOEiTNusTAmS9BmHvi5dD13,1
C,EUh6M47wlOhZaIlvTXFVCCbN6Kx1,1
C,GJTAaYfgiEYF3Q5RwSwKNvNr6Tf2,1
C,HdagLiolNEcZdXGrnzA54W6GSCl2,19
C,I3gB2FRAUngwoXbJ6hUrJiA9lPx2,6
C,IlUo3NWIN7doJtGey0bOpzmpJ2y2,2
C,JjJ6OgrfrnTqvBuE4CZJ4EMQktl2,2
C,JtnEIjf61eT88f6nKiKR4MEYqdn2,3
C,K0zMkrZQexaO8wi0Cpvb6li5W682,1
C,KvbaHA4lGKVS51BXhN9kgVQ5kT32,1
C,LOIx7goUBGZiV0YuDSLPUouRtDV2,1
C,LiRuzSwyISdyJARuesbCvaVDMRm2,2
C,MA80sjCkmxZluSt5XpkZl7TpdIl2,2
C,Mdhrg0DwNASZgzawjCA598zrnuy1,136
C,PJEgy3WfxuhXSRZJVeiqDhvSUbE2,9
C,QivXabxoUdQJgZOJf1YnzY7PPeX2,4
C,RRyuxMf5mkZhrMtDtuj2x2qVGlm1,2
C,T2TeiDw5VffSi2Nn9qbWli8gyuL2,1
C,Tm4qhyJmL2NM7PEkBrRAxBH7fZw1,2
C,UE1bXoTuxkhDpqSx0ajs0rj8b992,2
C,UMhyH1v6ergbwDd2gCSzFFJeO4k2,2
C,WGJb69oDgsWVXOaXI7gC9aKYEQ72,1
C,Wn0ljJF6uoM21yUdGNTY0fGF99k2,5
C,Xyx0rhHU49e3mUmOdcWaGrb1wlv1,1
C,ZC1XGQtadpdWv0HTj72uwUrZyL42,2
C,Zk8SWEVSa8Sm8oEGo8URrH7tNUs1,1
C,ZmjNZxGWcvOyeOJiqDKUmaKORg22,1
C,Zn8Y6hdFwDhpepv877g4bdvBmv12,1
C,Zp0WplFRugcTsTkjGkM9d1DHA7M2,4
C,aDOUc2KUl1emD0tf3UA1cIuuvnD3,1
C,adlHhyfeIzREx8KhFbKSydv85d13,1
C,ajcsBDorpXPgQK7auheZyEBIlhz2,1
C,atixBKBds0czhkTsHLVQ8gLpK0o2,1
C,bffDEYvM67TAF3XN8HO5EgN0qW33,2
C,dfC3dsbF1GYY7Qc2J734nds3aEH3,6
C,drbzyUCxbVeCnuzNP64jC8WeWUE3,1
C,eoZwskLp2MVT30dHziS1XFnQaUA3,2
C,fYEMRtjausPdemxRIfRVDOtnoZv1,9
C,h0e2kid9wEeDrEM94JZFZT7F5Ui2,1
C,hTrK9nQhi5OuILANs1vd63BBa8Q2,3
C,hYnmleHjl2Q3nxJKUikZjJDcbVy1,1
C,hiiMbzbpK4deRuCl5TL9rvjQDC63,1
C,jQkMVyJNAQPZ6BUvnRt1GeGS0S92,15
C,jvhzc2Gy9Ufkn9g9VCMHPsKEdoe2,2
C,k4M6BbxmzDXoYDDJfrt6R5c7Srq2,1
C,l57iCi9f02XMaBSBjXO45sf6zkE2,2
C,lsdjVbJkwlSiFagSkyBmEglrdQP2,2
C,nMjy8gX6v3brnCnfmKU4VyPufIe2,3
C,neuTNNexUVSECoZW1SmAYsobkwP2,1
C,o5zi0P3xKeYoCQEFfnqRW4rH5uS2,1
C,ohFIuHDjagPk7JQry1KDN2MVa6G2,1
C,pDmIDOFVMohObNIAEeV5T2YTqlm1,1
C,q7yQP9xf84hZwBRVUzFhPwmMoJD2,2
C,rmdJiYgBZuSsANoIS5hYpECA2RH3,1
C,sfwlpIDw64cnJZxgXgAz8dSKWeO2,2
C,t2LJq87wRlXxUoRQnHFdEVxToji2,3
C,tzTAqBg82jYgeEZy561jJU8bj3y1,5
C,uIeFxZClB4hsnU3o8btzXjXBSVP2,7
C,vktodPfhTHZdrHiMCGJpxeD2Ts03,1
C,vpORtv7dsfZId9kexYibdUtab6u2,1
C,w9OCZsGr5gfcntsdH5FuWhNd8d92,2
C,wRdQAW1Yf7cbl0sNYVxZSUWUB7K2,1
C,wZhdG4gT67dZlHrRdwZmUcQsj6z2,1
C,wqCMIe6PyzWOgM8ZSSZXYSiT7uj2,1
C,xY2pFrGjPHTHROSISSUfGBNhwhk2,1
C,yCgLxNemO8TQlG9dOQrOEUM11my1,1
C,yP4IriSZ3GOo7xknVmXZCIqgoX43,1


==> user_counts_A.csv <==
groupType,extra_metadata_userId,n_inputs
A,0roBxdI8s6MgAF0Yd2sCZOlvJGT2,1
A,1AO3CyRThLX6mwGnmw3OcRo47cM2,1
A,37rZkcE3D2flFiYSgqloE4KHgDF2,1
A,3lGnuNDT3eQS4K5J9wyQ8QmisdA2,1
A,55mWYBw3XDWWHDOMNTI2311uaD73,21
A,5amZrvc71FcYzcD5S6spuBZmeJo1,2
A,6HwawNnZsRfNMsGk7tOSok2uGHB3,1
A,6S2xg3zFHhMwOGUNWcrN3icUkka2,1
A,7kJ4DG9lr4exEP613NZeR0l2mjt1,1
A,7luUe3YgHNe6v06mcFNwSAQDowW2,11
A,AcF01n0jmqeVHiSZYxOnJE90tJ43,4
A,BRjwNRJeNmhqXLlDDhqFohuqNT92,2
A,BtR0bGKDEzO5V3F1Jl8fiQYrjzB2,1
A,CUoiTQab2qW06QgbnyYhABMPPNY2,1
A,EXCeze5XbtTiraCSQRMDcrwDESm1,1
A,GIzgN7wpSkaMsIVKo1sJkixIVf42,5
A,IFC9EvFVSRVbop0K96SmHk9rILs2,1
A,IwTmObzEeGPJ9MzSLWTSLWHpwlU2,22
A,JgA9XzpKSTUwCr441InCtp49ubU2,10
A,KeG5Jic4IFRO36wrmbwa32Qja5j2,1
A,LiDs0bp4uzgDDHTImIGi6PlGndK2,2
A,M0rQ3AEVT1Xq5yvZvJtYE70A4pv1,1
A,OGsTm5bnH2PtmWPkdsjggZbMVeZ2,2
A,QdrhrqPY0Rh5GX5l9Te51c61GNh1,1
A,RM6z3hvMRHYjLGp3UCPQ49yguoU2,1
A,RTbbsWszuJYrZoZiwhv30SXQqLi1,1
A,Rur6i1WrbbfsuKogQYYTrlPbQQu1,1
A,SRttoUu1EPZpHtNLS8gGH2148aA3,1
A,U344dDnVEIdwT44AnJYSlm3OMHJ3,2
A,U8DoXDpeaOZCGIeX3JFiHSmq2ZD3,3
A,USig9NrKGhYOGU5ffHteZXez6QL2,1
A,W4AB8K7GUEYHpFgBhqAHMhkgwuJ3,1
A,WUoMa0EMw6eMTYMxUoDDP2W1JP63,1
A,X8CF7QSFLQNrqGO7hGOsedNTahh1,3
A,XGfMHLUvzzQDaodnZrDaS6eTKNm1,1
A,XRruIbXio1NYDnKMvNlCDRzromv2,6
A,XoKHgW7kgPNxp8bHW4gq2VtJ4p52,1
A,Xow5yafcU5bDhQ3EUsHV4lOGY7D2,1
A,YSFl1W4pE0S6SmGkWldF0r5uxqz2,3
A,YTM55zeXzHRSjgViS0cZJoUfnoD3,2
A,YV3FdKSu2JPRP3ONMGG9nCzvorm1,1
A,Za3Gs1bTzWcrTgw0gOCY9zsEDo52,1
A,Zs1rAF77enTCDe3G1EXgnjVr9Vb2,3
A,aDt942LJWEfbxdzBrKT9HuS1cVh2,9
A,aWOsejtBF7QS5jEfkVHy8Kb57WN2,1
A,czF0ZnaP3JTV6MB6S9bntcR3YIx1,1
A,dJVSjm3fKJbsbLsVtDA4eUhw5bZ2,1
A,dY22aUaoSROl4eonehxfPm5UI2s2,3
A,dmCMk0DrBMeiAG0Q1aFQn5XpVqp2,3
A,e7hLE0pppMcNRDQ8aUWarAa0Or23,1
A,eFl5cEwzTIdhTMuvGC7F2pBzAP73,1
A,eS2VkpqJS2gR3WyZskKwUt7lHKH2,8
A,eneelP3AobPH2zPIFExMOJAoLOh1,3
A,fpprKfnyuNPTXYsyQt2B3vkRfAm1,73
A,gw5r5drKFYWN4zJCxL2gvEClNzQ2,1
A,hjYwvppmQLgLg7lUXHI6fMRneMw1,3
A,i60V3pnm8wQiXAYOlqAGDWMLw3D3,3
A,ihpe2MnEqKbXqRrbSsJdm9EDXHG3,6
A,k1jeBScyUJNW3BiDpVuJKCdOXwC3,7
A,laDFX3fKbMcEFlZV8DHGgOSTn5q2,5
A,lbNSMdY3FqPPl2qidOHxkVxQ9nz2,11
A,lkX76WZIWmbIXq2xQCdiL220Xk63,29
A,mX0n11yCzZPPLEzOUjcyNYNAuXv2,2
A,mmQ5a7VLQeaTtgqvws8jijKOqzP2,3
A,msIXBcGl64XN3N6Pn0mG61emDQD3,1
A,n0nXD4eEwSOzHlJh2IQCJAqF6OC2,1
A,n74BxW7GhccB17AqMCYgNZ0g6gB3,1
A,n8Iqu98ymTWE0soRoi1ovrUzAb43,16
A,oeaJFBDuVfSfnprfDo8afIsBbIF2,2
A,plgevoiLZ9WJ9gAnrgdbPrdJB2D3,1
A,qFdUDp5Z7ySmskHxunubvIBL7x83,9
A,qKnTtdpED3P2GLgcObfRFQmEkuk1,9
A,s3bIABH8lBa0V9zM8sVX2h0nxl83,2
A,s56PWRnV8cM4BRkGRJq8iKSo20T2,2
A,uKLIcg4VxGaxjvtjnzUmcj4xBeJ2,1
A,v7G8gHwOZshyDpZj6wXyvZew5lG2,3
A,vW9MNR7SxTajSHpbzHAmYXkJJAs2,2
A,vWhztKImEPdYZSGys2jjRuA02OG3,1
A,w6viD2iGqYgD7aW2VDpvTlPJG3n1,2
A,xzqb36zdS4PzU4OP7azSav6xjdX2,36
A,yaXzSXw0Jsb6TsR6I6b5TS6aTyg2,2
A,yvelBAU8zrNLWaDPVZk2MvMbK3o1,2
A,z4DNh6wHqkYJVPItIMVOTpfV8fj2,2
A,z8HoPm9dnPOxcMaUeyme7Fzwt9e2,1
A,zAhtxzAxDIPXshsE7QJGVqFI1wG2,3
A,zkIgI9bmsaNijJBhKSaV6qTocfz2,2

==> user_counts_B.csv <==
groupType,extra_metadata_userId,n_inputs
B,0xsx69oQwHaGeltf4O003dJxS9o2,1
B,15h2TbEY8YMcD6QtKdUQqLOVWMm1,2
B,1dqq2mY5rkNDLyvE5OmCnTVolcR2,2
B,1qBVBuipjicW8zGfPAnaAk8Pu253,18
B,2ZG7qTvDgTUPFOuUwMZKvFgo6M63,8
B,2iiKTyHwcVUt5f3NOkrDhVSKF213,2
B,2u4zXa0JQvfBb9VhK2L9sPXwKot2,1
B,2vYmBBgCf4Ui8U3S4HOWMGehFlo1,2
B,4RvtrtaUqzVTeCs5aZ5sMsQmHFA3,1
B,4WtHdaA9ZnUBdyWQN2hAU1Ayr302,1
B,4jmoSmdpYiSvsOLLw4GPvrxEfDn1,1
B,4lBKCtYLMxSRxR35XFriFUQllWM2,8
B,50rSeoi0rTRLQt1LYCRnlQQAbP12,3
B,5DjXFndW83QyM11H9L8qbaqWUCR2,10
B,5YR5J8KP6aMbOlczY4WzFaRMuGK2,2
B,60DYyXMmKONIWicxtO8MkqbPKPn1,1
B,6AhogzeZtORwBVGNGFNfzUFB0Bh2,2
B,6NMVxF2zIvdkJFKgkfjK49ma8zt2,3
B,8ac3seAUvFPbAs7Msk1Qngs0XFI2,2
B,92BWGVQO9bdGuOuSKGjLQIwujzI3,8
B,A8E7hfX0OndOENtIInCtbXCmGla2,1
B,B5SYiJ3HcuNu04WDzFk6sMucJyF3,1
B,BLiNeD1GudX7FJED6lC5Y3Qse0H3,1
B,BheihkYYyyLEEaoW06Xjv5d6Web2,1
B,CWWq8gaL3Beyy19ArfTRhA52vT32,3
B,Dv3NzvLNkgaM50ubZxerMUheTZ42,1
B,EEZxIjNFYXgZSvu3a0ss0n2VigA3,1
B,EncUgmO2z4ap3gdYdYlTWK1Cyrs2,1
B,EqKlBoy0gcQOWDEo6lojeqZNXN62,1
B,F3nePzmI8MMJoA3aFu0GLP1mcay2,1
B,F6ehwRRVV6dydecVIHRGjfaTy4v2,1
B,FV8JVr2orVVYjwu9ocsyJdUSDwO2,12
B,FVEotgB8rxT7OzQYmzRAcWcv7eZ2,1
B,FmZEXaay9IS4lXw7UIUXTn7GsOk1,1
B,Gx9AvYceLCObzZek73uitSUZY3E3,2
B,H0IDkBRruZgMpuKHB7ZKIP2dm4r2,2
B,HjNCqaHOSacOD2kELn1b94aIN5I2,1
B,Js5einTrcYOzlxGMxlTrj5nIIx42,1
B,JxkXGBRAhEVhU9MLikNp408Ew3o1,2
B,L8Bm3kR7WgRc62p0ySB6yehnQOr2,4
B,LTjlUCCZWrTtEtyEcNnWkDuxDz62,1
B,LjL90D9GkQQVumnk9fE1PX9zUtb2,2
B,M2II6YNaBobHX0N7fSoPpMTEG8o2,4
B,MuWQ6N6a2RZ8nEVJaPuyCFCB82A3,1
B,NAOTEoASkzbzcCAnB3PyYEJvYik2,1
B,Obc32rNu6lh1ONpqtMRdHFhL0TN2,2
B,Pkj8dg4AuVYdparGeNQxRdZJZb22,1
B,PuO0JyFlN2UOx7Xw3sUfCg2h4Jw1,1
B,QTbvwJiuI6ccKtaQHHtVwyOcnVr2,28
B,RKP9Pw2kDcNcvodlTGohDC3MkEF2,8
B,RaJYPkCDeyawA4y0eEaEkhN8GG03,7
B,SJtA6bzTlGSNHwAaBiuIx4eK0Wc2,1
B,T6MWoW7C5haHs64NVlfIx7QjJSw1,14
B,TGLT1iPgk5QNDptutPubitYxEcg2,4
B,VXlNAmSE3URtdjSJ6mJdsaU2AkY2,2
B,W0KxOh8LWNYC7S3ICUXensiPg4w1,7
B,WJZFIPbZC7UhCzQzdqMEFmbvWXH3,2
B,YAAHohl5tUeiInOjxPCMogVgEfD3,2
B,YRDxQyI0AJNcpcGRi8mBgUuyCw22,14
B,YVWyxwcGqoX2D5w4a0cvB16zZuT2,2
B,Z4xFczLVcYRhYFPhmhxeBmaBpHF2,2
B,a5W4viH5u8e9wKcoPjnrxn6pWBB2,1
B,aVacaO7SUBP2njexwI8mlruznzr2,1
B,bOPYOnQL8BMcy6xfCZEEX7pOoMr1,2
B,btYSosDWHdQpu2ra1huOc2jlAv62,2
B,cgHLAS9p3MRtd2PlwuFNSJn5tbj2,1
B,chTs8Rr6PEVMCwBIwY01Lc3J9DO2,2
B,coLOrLZKooXlFUnHwwrWGhpEfQS2,4
B,cxkQFKgQCHODl6kMpG4oCtS3UFW2,3
B,d9rnG3OaGvh7i7FUg0wuyylC5CG3,2
B,dQJnWGbDNyMc5POZNFZFLBkiday2,3
B,dROQHVyAk5NbRsEmespbgKqlFr32,1
B,dndM7Z4bDUU2BFr9Hj7yLFs1dCJ2,2
B,e2KcQcIRCGgNoW6oygjcqb5cgat1,44
B,eCTL839ZOSZJaThKVX7tgACm2ou1,4
B,fEVZPzfZtkSsD9HsVSoBK7otygl1,4
B,gyyW472DjxNbdzNf27WRdzXHgqu2,3
B,hk7XDl8tbtRD0iYPp5Me71QcIPz2,3
B,hrK4pqgxIOMX74bcHu7uuZIJgH72,3
B,hvd4bankDCgK2RY0CkLsyTkyF9Z2,2
B,i1S8qXX11hUVvxmnAErZ0Zl27Pt1,1
B,i7v4K632edU9XaNf1M34vNpKVev1,2
B,iUxgbmOF0IWEtJAV5oEUijGKn1S2,1
B,iqEg1WfaOaRDckpS1PrLTgeRs4w1,3
B,irmW3CsRqrcUWGefukRRlxmo2Og2,1
B,jO0eaFSqjmVZD081r54hdgyBWJZ2,1
B,jQUvNY1EXbPM9HcNMSYIsgJPLHl2,3
B,k3tPR68Ij1N0beV9I6d15OrRNku1,8
B,kqR0WSSr2ZMMw9UGFtIuiMT60gs1,77
B,krVQaOz3sqWN0SHPlIlgG4U56Vm1,1
B,oaoRYtWgy1OcKhZSyYKj8aymidx2,1
B,rVlNfnP7WAVulDSiKsSi41AU7jD3,1
B,ruiSKVktBxbZsNis7dWgOMsNnep1,1
B,sZCx682ajcgtRDn8FV5uvmEbyz93,3
B,snjh1jpf61QhvsXuHCrfZrWGPDf1,1
B,tWgXUGqgbcMoh9XOK5kgaNU4Yno1,1
B,vfYw1wxpwAO4YXLI3vckoKkluYn1,1
B,w0ThurTgbAWWQuL9o2HpfQVElJC2,2
B,xhxOaQ7C2phRN61daCbsxh8FCtk2,1
B,xn0ALQDQ7lbLVD6ERsRxuBjcf7R2,17
B,xyJvAKU8GQdupoDeTj5OG1tb7MA3,1
B,y6gsoOTtysSUGZeHXGVwDUuOemp2,1
B,yJ8kJJzW0bcz0GDAvOPkaoDwF8u2,10
B,yYoXHaVWolOOulSiN075Kjp5BK72,56
B,yz7IiqKjZ0hc8T6krLLuoW9fNow2,1

==> user_counts_C.csv <==
groupType,extra_metadata_userId,n_inputs
C,0lTdMbIL1AOdvBJfBijeGWXnE3h1,2
C,14WyDL6iH4d3PLSWl2CYHY2WzMQ2,1
C,1okbjWKzY6fjMN24jtxPw3WXOMh2,1
C,21TJY025b6e99NFQpKYdxz15gC83,6
C,29V0J3Pll7USjqcLVIgjp5RkZSk1,1
C,2TNRBiAQcpMMNhwSR0ZqjDwQDwk2,3
C,2qkdaNOFG6cA3ngfyTrFFYxbX392,2
C,36DSyKGERucmtEMCHbBZ8Pj3MpG2,10
C,3Kpl0djAtYd7PtJbQFXt0ebhKMJ2,1
C,3y1lyPewLceHyU3CyUiIBX7Ma7g1,5
C,4HrLUkoqXMcPg8s2FtspZtjAvC72,1
C,5ofmbfDzwROR50Q5vVW8jkrEuGj2,10
C,68q0BOpp1sfKdyohMExy6LIy7iz2,4
C,6GY7Sq9XVghqIk0k9mIdT0JX64t2,2
C,6pazTXqWT4QECOYuzq1yibitkK22,1
C,7t7953CPGzfH3aC58sR1a92kLeF2,1
C,92Pa22h7RCQajBIfhwlyhq07jTw2,4
C,99XZjNQmnFQ1tS49bYyea25PmZk2,19
C,9tLuSADwmJTsMrYeXrohmw8ktdY2,1
C,ADeimq5judcqFfQ7iOe0Fjr4ntc2,4
C,AN4jDYLsHbZFYUEIkVkAojCM3Jl1,2
C,C296dmaWCOQgmjv9ffAEZb6bNrl2,1
C,CCXVT3gYdhSvUfbUb7lg6GTHaNN2,2
C,CsP6HpWZW4dvWntBdD9HJxwnEoV2,2
C,DZ55ZvOEiTNusTAmS9BmHvi5dD13,1
C,EUh6M47wlOhZaIlvTXFVCCbN6Kx1,1
C,GJTAaYfgiEYF3Q5RwSwKNvNr6Tf2,1
C,HdagLiolNEcZdXGrnzA54W6GSCl2,19
C,I3gB2FRAUngwoXbJ6hUrJiA9lPx2,6
C,IlUo3NWIN7doJtGey0bOpzmpJ2y2,2
C,JjJ6OgrfrnTqvBuE4CZJ4EMQktl2,2
C,JtnEIjf61eT88f6nKiKR4MEYqdn2,3
C,K0zMkrZQexaO8wi0Cpvb6li5W682,1
C,KvbaHA4lGKVS51BXhN9kgVQ5kT32,1
C,LOIx7goUBGZiV0YuDSLPUouRtDV2,1
C,LiRuzSwyISdyJARuesbCvaVDMRm2,2
C,MA80sjCkmxZluSt5XpkZl7TpdIl2,2
C,Mdhrg0DwNASZgzawjCA598zrnuy1,136
C,PJEgy3WfxuhXSRZJVeiqDhvSUbE2,9
C,QivXabxoUdQJgZOJf1YnzY7PPeX2,4
C,RRyuxMf5mkZhrMtDtuj2x2qVGlm1,2
C,T2TeiDw5VffSi2Nn9qbWli8gyuL2,1
C,Tm4qhyJmL2NM7PEkBrRAxBH7fZw1,2
C,UE1bXoTuxkhDpqSx0ajs0rj8b992,2
C,UMhyH1v6ergbwDd2gCSzFFJeO4k2,2
C,WGJb69oDgsWVXOaXI7gC9aKYEQ72,1
C,Wn0ljJF6uoM21yUdGNTY0fGF99k2,5
C,Xyx0rhHU49e3mUmOdcWaGrb1wlv1,1
C,ZC1XGQtadpdWv0HTj72uwUrZyL42,2
C,Zk8SWEVSa8Sm8oEGo8URrH7tNUs1,1
C,ZmjNZxGWcvOyeOJiqDKUmaKORg22,1
C,Zn8Y6hdFwDhpepv877g4bdvBmv12,1
C,Zp0WplFRugcTsTkjGkM9d1DHA7M2,4
C,aDOUc2KUl1emD0tf3UA1cIuuvnD3,1
C,adlHhyfeIzREx8KhFbKSydv85d13,1
C,ajcsBDorpXPgQK7auheZyEBIlhz2,1
C,atixBKBds0czhkTsHLVQ8gLpK0o2,1
C,bffDEYvM67TAF3XN8HO5EgN0qW33,2
C,dfC3dsbF1GYY7Qc2J734nds3aEH3,6
C,drbzyUCxbVeCnuzNP64jC8WeWUE3,1
C,eoZwskLp2MVT30dHziS1XFnQaUA3,2
C,fYEMRtjausPdemxRIfRVDOtnoZv1,9
C,h0e2kid9wEeDrEM94JZFZT7F5Ui2,1
C,hTrK9nQhi5OuILANs1vd63BBa8Q2,3
C,hYnmleHjl2Q3nxJKUikZjJDcbVy1,1
C,hiiMbzbpK4deRuCl5TL9rvjQDC63,1
C,jQkMVyJNAQPZ6BUvnRt1GeGS0S92,15
C,jvhzc2Gy9Ufkn9g9VCMHPsKEdoe2,2
C,k4M6BbxmzDXoYDDJfrt6R5c7Srq2,1
C,l57iCi9f02XMaBSBjXO45sf6zkE2,2
C,lsdjVbJkwlSiFagSkyBmEglrdQP2,2
C,nMjy8gX6v3brnCnfmKU4VyPufIe2,3
C,neuTNNexUVSECoZW1SmAYsobkwP2,1
C,o5zi0P3xKeYoCQEFfnqRW4rH5uS2,1
C,ohFIuHDjagPk7JQry1KDN2MVa6G2,1
C,pDmIDOFVMohObNIAEeV5T2YTqlm1,1
C,q7yQP9xf84hZwBRVUzFhPwmMoJD2,2
C,rmdJiYgBZuSsANoIS5hYpECA2RH3,1
C,sfwlpIDw64cnJZxgXgAz8dSKWeO2,2
C,t2LJq87wRlXxUoRQnHFdEVxToji2,3
C,tzTAqBg82jYgeEZy561jJU8bj3y1,5
C,uIeFxZClB4hsnU3o8btzXjXBSVP2,7
C,vktodPfhTHZdrHiMCGJpxeD2Ts03,1
C,vpORtv7dsfZId9kexYibdUtab6u2,1
C,w9OCZsGr5gfcntsdH5FuWhNd8d92,2
C,wRdQAW1Yf7cbl0sNYVxZSUWUB7K2,1
C,wZhdG4gT67dZlHrRdwZmUcQsj6z2,1
C,wqCMIe6PyzWOgM8ZSSZXYSiT7uj2,1
C,xY2pFrGjPHTHROSISSUfGBNhwhk2,1
C,yCgLxNemO8TQlG9dOQrOEUM11my1,1
C,yP4IriSZ3GOo7xknVmXZCIqgoX43,1

